BFA-WAM: Bridging Future Motion and Robot Action Generation

World action models (WAMs) use predictive world representations to guide robotic action generation. However, appearance-oriented prediction supervises motion only indirectly, while token-wise attention does not explicitly turn world information into shared modulation of action-layer updates. We introduce BFA-WAM, a framework that combines explicit future-motion supervision with world-conditioned action refinement. RGB-flow fusion (RFF) allows action queries to attend jointly to current RGB features and flow-supervised future features, linking anticipated displacement to visible objects and their spatial context. The world model jointly learns future RGB and optical-flow prediction, with an additional one-step flow reconstruction objective supervising future-motion features under the input conditions used at deployment. Complementing token-wise feature retrieval, world-conditioned modulation (WCM) uses separate observation and motion branches to summarize observed RGB and future-flow features. These summaries produce layer-wise shifts, scales, and gates shared across action positions, conditioning action refinement on the observed scene and anticipated motion. At inference, a single world-model pass supplies both the attention cache and modulation residuals, which are reused throughout action denoising without decoding future frames or estimating optical flow online. Extensive experiments across multiple benchmarks demonstrate the strong performance of BFA-WAM. Code is available at https://bfa-wam.github.io/.

==> STYLE-NOTICE.txt <==
File: `abbrvnat.bst'
A modification of `abbrv.bst' for use with natbib package

Copyright 1993-2007 Patrick W Daly
Max-Planck-Institut f\"ur Sonnensystemforschung
Max-Planck-Str. 2
D-37191 Katlenburg-Lindau
Germany
E-mail: daly@mps.mpg.de

This program can be redistributed and/or modified under the terms
of the LaTeX Project Public License Distributed from CTAN
archives in directory macros/latex/base/lppl.txt; either
version 1 of the License, or any later version.

